Intra-symbol Differential Amplitude Shift Keying-aided Blind Detector for Ambient Backscatter Communication Systems

Ambient backscatter communications (AmBC) are a promising technology for addressing the energy consumption challenge in wireless communications through the reflection or absorption of surrounding radio frequency (RF) signals. However, it grapples with the intricacies of ambient RF signal and the round-trip path loss. For traditional detectors, the incorporation of pilot sequences results in a reduction in spectral efficiency. Furthermore, traditional energy-based detectors are inherently susceptible to a notable error floor issue, attributed to the co-channel direct link interference (DLI). Consequently, this paper proposes a blind symbol detector without the prior knowledge of the channel state information, signal variance, and noise variance. By leveraging the intra-symbol differential amplitude shift keying (IDASK) scheme, this detector effectively redirects the majority of the DLI energy towards the largest eigenvalue of the received sample covariance matrix, thereby utilizing the second largest eigenvalue for efficient symbol detection. In addition, this paper conducts theoretical performance analyses of the proposed detector in terms of the false alarm probability, missed detection probability, and the bit-error rate (BER) lower bound. Simulation results demonstrate that the proposed blind detector exhibits a significant enhancement in symbol detection performance compared to its traditional counterparts.

==> REFE.txt <==
@ARTICLE{7747522,
  author={Islam, Tarikul and Mukhopadhyay, Subhas Chandra and Suryadevara, Nagender Kumar},
  journal={IEEE Sensors Journal}, 
  title={Smart Sensors and Internet of Things: A Postgraduate Paper}, 
  year={2017},
  volume={17},
  number={3},
  pages={577-584},
  doi={10.1109/JSEN.2016.2630124}}

@ARTICLE{10130082,
  author={Jiang, Tao and Zhang, Yu and Ma, Wenyuan and Peng, Miaoran and Peng, Yuxiang and Feng, Mingjie and Liu, Guanghua},
  journal={IEEE Communications Surveys & Tutorials}, 
  title={Backscatter Communication Meets Practical Battery-Free Internet of Things: A Survey and Outlook}, 
  year={2023},
  volume={},
  number={},
  pages={1-1},
  doi={10.1109/COMST.2023.3278239}}


@ARTICLE{7123563,
  author={Al-Fuqaha, Ala and Guizani, Mohsen and Mohammadi, Mehdi and Aledhari, Mohammed and Ayyash, Moussa},
  journal={IEEE Communications Surveys & Tutorials}, 
  title={Internet of Things: A Survey on Enabling Technologies, Protocols, and Applications}, 
  year={2015},
  volume={17},
  number={4},
  pages={2347-2376},
  doi={10.1109/COMST.2015.2444095}}

@ARTICLE{9145564,
  author={Akyildiz, Ian F. and Kak, Ahan and Nie, Shuai},
  journal={IEEE Access}, 
  title={6G and Beyond: The Future of Wireless Communications Systems}, 
  year={2020},
  volume={8},
  number={},
  pages={133995-134030},
  doi={10.1109/ACCESS.2020.3010896}}

@ARTICLE{9771335,
  author={Shi, Wei and Xu, Wei and You, Xiaohu and Zhao, Chunming and Wei, Kejun},
  journal={IEEE Wireless Communications}, 
  title={Intelligent Reflection Enabling Technologies for Integrated and Green Internet-of-Everything Beyond 5G: Communication, Sensing, and Security}, 
  year={2023},
  volume={30},
  number={2},
  pages={147-154},
  doi={10.1109/MWC.018.2100717}}

@ARTICLE{8368232,
  author={Van Huynh, Nguyen and Hoang, Dinh Thai and Lu, Xiao and Niyato, Dusit and Wang, Ping and Kim, Dong In},
  journal={IEEE Communications Surveys & Tutorials}, 
  title={Ambient Backscatter Communications: A Contemporary Survey}, 
  year={2018},
  volume={20},
  number={4},
  pages={2889-2922},
  doi={10.1109/COMST.2018.2841964}}

@ARTICLE{7937935,
  author={Hoang, Dinh Thai and Niyato, Dusit and Wang, Ping and Kim, Dong In and Han, Zhu},
  journal={IEEE Transactions on Communications}, 
  title={Ambient Backscatter: A New Approach to Improve Network Performance for RF-Powered Cognitive Radio Networks}, 
  year={2017},
  volume={65},
  number={9},
  pages={3659-3674},
  doi={10.1109/TCOMM.2017.2710338}}

@ARTICLE{8170328,
  author={Lu, Xiao and Jiang, Hai and Niyato, Dusit and Kim, Dong In and Han, Zhu},
  journal={IEEE Transactions on Wireless Communications}, 
  title={Wireless-Powered Device-to-Device Communications With Ambient Backscattering: Performance Modeling and Analysis}, 
  year={2018},
  volume={17},
  number={3},
  pages={1528-1544},
  doi={10.1109/TWC.2017.2779857}}

@ARTICLE{9319204,
  author={Li, Xingwang and Zhao, Mengle and Zeng, Ming and Mumtaz, Shahid and Menon, Varun G. and Ding, Zhiguo and Dobre, Octavia A.},
  journal={IEEE Transactions on Communications}, 
  title={Hardware Impaired Ambient Backscatter NOMA Systems: Reliability and Security}, 
  year={2021},
  volume={69},
  number={4},
  pages={2723-2736},
  doi={10.1109/TCOMM.2021.3050503}}

@article{10.1145/2534169.2486015,
author = {Liu, Vincent and Parks, Aaron and Talla, Vamsi and Gollakota, Shyamnath and Wetherall, David and Smith, Joshua R.},
title = {Ambient Backscatter: Wireless Communication out of Thin Air},
year = {2013},
issue_date = {October 2013},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {43},
number = {4},
issn = {0146-4833},
url = {https://doi.org/10.1145/2534169.2486015},
doi = {10.1145/2534169.2486015}}

@ARTICLE{7769255,
  author={Qian, Jing and Gao, Feifei and Wang, Gongpu and Jin, Shi and Zhu, Hongbo},
  journal={IEEE Transactions on Wireless Communications}, 
  title={Noncoherent Detections for Ambient Backscatter System}, 
  year={2017},
  volume={16},
  number={3},
  pages={1412-1422},
  doi={10.1109/TWC.2016.2635654}}

@INPROCEEDINGS{9685353,
  author={Wang, Xiyu and Yiğitler, Hüseyin and Jäntti, Riku},
  booktitle={2021 IEEE Global Communications Conference (GLOBECOM)}, 
  title={A Simplified Multi-Antenna Receiver for General Binary-Modulated Ambient Backscatter Signal}, 
  year={2021},
  volume={},
  number={},
  pages={1-6},
  doi={10.1109/GLOBECOM46510.2021.9685353}}

@ARTICLE{8995805,
  author={Chen, Chen and Wang, Gongpu and Guan, Hao and Liang, Ying-Chang and Tellambura, Chintha},
  journal={IEEE Transactions on Wireless Communications}, 
  title={Transceiver Design and Signal Detection in Backscatter Communication Systems With Multiple-Antenna Tags}, 
  year={2020},
  volume={19},
  number={5},
  pages={3273-3288},
  doi={10.1109/TWC.2020.2971990}}

@INPROCEEDINGS{8647920,
  author={Chen, Chen and Wang, Gongpu and Gao, Feifei and Eldar, Yonina C. and Guan, Hao},
  booktitle={2018 IEEE Global Communications Conference (GLOBECOM)}, 
  title={Blind Detection for Ambient Backscatter Communication System with Multiple-Antenna tags}, 
  year={2018},
  volume={},
  number={},
  pages={206-212},
  doi={10.1109/GLOCOM.2018.8647920}}

@INPROCEEDINGS{9860476,
  author={Liu, Yuan and Ren, Pinyi and Xu, Dongyang},
  booktitle={2022 IEEE 95th Vehicular Technology Conference: (VTC2022-Spring)}, 
  title={Blind Signal Detection for Asynchronous Multi-Tag Transmission in Ambient Backscatter Communications}, 
  year={2022},
  volume={},
  number={},
  pages={1-5},
  doi={10.1109/VTC2022-Spring54318.2022.9860476}}


@ARTICLE{9102244,
  author={Tao, Qin and Zhong, Caijun and Chen, Xiaoming and Lin, Hai and Zhang, Zhaoyang},
  journal={IEEE Internet of Things Journal}, 
  title={Optimal Detection for Ambient Backscatter Communication Systems With Multiantenna Reader Under Complex Gaussian Illuminator}, 
  year={2020},
  volume={7},
  number={12},
  pages={11371-11383},
  doi={10.1109/JIOT.2020.2997954}}

@INPROCEEDINGS{9795766,
  author={Ruan, Chen and Wang, Hongyi and Zheng, Liming and Wu, Jianfei and Ma, Fengxian},
  booktitle={2022 IEEE International IOT, Electronics and Mechatronics Conference (IEMTRONICS)}, 
  title={Research on Ambient Backscatter Communication Signal Detection Algorithm Based on Digital Terrestrial Multimedia Broadcast}, 
  year={2022},
  volume={},
  number={},
  pages={1-5},
  doi={10.1109/IEMTRONICS55184.2022.9795766}}

@INPROCEEDINGS{9120528,
  author={Zhang, Youyou and Liang, Ying-Chang and Kam, Pooi Yuen},
  booktitle={2020 IEEE Wireless Communications and Networking Conference (WCNC)}, 
  title={A Distance-Detection Receiver for Ambient Backscatter Communications with MPSK RF Source}, 
  year={2020},
  volume={},
  number={},
  pages={1-6},
  doi={10.1109/WCNC45663.2020.9120528}}

@ARTICLE{9427997,
  author={Wang, Xiyu and Yiğitler, Hüseyin and Duan, Ruifeng and Menta, Estifanos Yohannes and Jäntti, Riku},
  journal={IEEE Internet of Things Journal}, 
  title={Coherent Multiantenna Receiver for BPSK-Modulated Ambient Backscatter Tags}, 
  year={2022},
  volume={9},
  number={2},
  pages={1197-1211},
  doi={10.1109/JIOT.2021.3079333}}

@ARTICLE{9801076,
  author={Idrees, Sahar and Jia, Xiaolun and Durrani, Salman and Zhou, Xiangyun},
  journal={IEEE Access}, 
  title={Design of Intelligent Reflecting Surface (IRS)-Boosted Ambient Backscatter Systems}, 
  year={2022},
  volume={10},
  number={},
  pages={65000-65010},
  doi={10.1109/ACCESS.2022.3184017}}

@ARTICLE{9769767,
  author={Liang, Ying-Chang and Zhang, Qianqian and Wang, Jun and Long, Ruizhe and Zhou, Hu and Yang, Gang},
  journal={Proceedings of the IEEE}, 
  title={Backscatter Communication Assisted by Reconfigurable Intelligent Surfaces}, 
  year={2022},
  volume={110},
  number={9},
  pages={1339-1357},
  doi={10.1109/JPROC.2022.3169622}}

@ARTICLE{8411483,
  author={Guo, Huayan and Zhang, Qianqian and Xiao, Sa and Liang, Ying-Chang},
  journal={IEEE Internet of Things Journal}, 
  title={Exploiting Multiple Antennas for Cognitive Ambient Backscatter Communication}, 
  year={2019},
  volume={6},
  number={1},
  pages={765-775},
  doi={10.1109/JIOT.2018.2856633}}

@ARTICLE{5403561,
  author={Taherpour, Abbas and Nasiri-Kenari, Masoumeh and Gazor, Saeed},
  journal={IEEE Transactions on Wireless Communications}, 
  title={Multiple antenna spectrum sensing in cognitive radios}, 
  year={2010},
  volume={9},
  number={2},
  pages={814-823},
  doi={10.1109/TWC.2009.02.090385}}



